Extending the RISC-V ISA for Efficient RNN-based 5G Radio Resource Management

Radio Resource Management (RRM) in 5G mobile communication is a challenging problem for which Recurrent Neural Networks (RNN) have shown promising results. Accelerating the compute-intensive RNN inference is therefore of utmost importance. Programmable solutions are desirable for effective 5G-RRM top cope with the rapidly evolving landscape of RNN variations. In this paper, we investigate RNN inference acceleration by tuning both the instruction set and micro-architecture of a micro-controller-class open-source RISC-V core. We couple HW extensions with software optimizations to achieve an overall improvement in throughput and energy efficiency of 15$\times$ and 10$\times$ w.r.t. the baseline core on a wide range of RNNs used in various RRM tasks.

==> RNN/tables/barplot.csv <==
id	baseline	fmtiling	loadcompute	extension	inFMtile
0	1.00	0.61	0.42	0.42
1	1.00	0.94	0.82	0.86
2	1.00	0.54	0.31	0.29
3	1.00	0.54	0.32	0.30
4	1.00	0.56	0.35	0.34			
5	1.00	0.77	0.60	0.61
6	1.00	0.53	0.32	0.30 1
7	1.00	0.55	0.32	0.31
8	1.00	0.44	0.29	0.29
9	1.00	0.54	0.31	0.29
10	1.00	0.53	0.32	0.30

==> RNN/tables/improvement_overimc.csv <==
id imc xpulp ofm tanh plsdotp ifm
-0.001	1	4.41865470922188	8.3620222095672  8.39   	14.2779877014749	14.986834719027
0 0 0 0 0 0 0
1	1	4.34229515663028	7.08433567083082 8.0050000001707	10.422368735695	10.3065333423417
2	1	2.79588450049784	2.98723404255319 3.3755000001707	3.42021924482339	3.25880077369439
8	1	4.83929426308486	8.99089174233426 8.99089174233426	15.5425360062281	16.6557272765194
7	1	4.79076305220884	8.87574404761905 8.87574404761905	15.1708640825392	16.1701286799801
9	1	4.58739373425693	8.19608325715491 8.19608325715491	13.0012827663134	13.6339337934261
4	1	3.28237259816207	4.27995642701525 4.27995642701525	5.4493758668516	5.40812112869924
6	1	4.44531623414108	8.38298290268011 8.38298290268011	14.6128	15.3408909575585
3	1	4.68919128881063	8.5511061790192	 8.5511061790192	    14.4692369157012	15.2883194731732
10	1	2.7664136411898   	6.28573486123739 6.28573486123739	9.44675785002097	9.48113348450081
5	1	4.88051551181463	9.10332601000854 9.10332601000854	15.7394089033797	16.9332962504683




==> RNN/tables/improvement_overimc2.csv <==
0	0.230292958891358	1	1.63147262341522	2.40019813479999	2.37352205932032
1	0.357668566001899	1	1.06843971631206	1.22330491270808	1.16557059961315
2	0.206641701379519	1	1.85789316655502	3.21173608407941	3.44176782213323
3	0.208735015508425	1	1.85267857142857	3.16669054954503	3.37527206078888
4	0.217988700758859	1	1.78665354053864	2.83413273842722	2.97204351386127
5	0.304657673708323	1	1.30392156862745	1.66019417475728	1.64762560220234
6	0.224955874301982	1	1.88580124813097	3.2872352	3.45102353792894
7	0.213256388662626	1	1.8235780228083	3.08565721134638	3.26033179956942
8	0.361478842177019	1	2.27216015987181	3.41480308995224	3.42722915450312
9	0.204896388010493	1	1.86523861833272	3.22494803372268	3.46957123883257
10	0.226313225587183	1	1.89243621867882	3.23129745161491	3.39171890660499

